Scaling Up Exact Neural Network Compression by ReLU Stability

We can compress a rectifier network while exactly preserving its underlying functionality with respect to a given input domain if some of its neurons are stable. However, current approaches to determine the stability of neurons with Rectified Linear Unit (ReLU) activations require solving or finding a good approximation to multiple discrete optimization problems. In this work, we introduce an algorithm based on solving a single optimization problem to identify all stable neurons. Our approach is on median 183 times faster than the state-of-art method on CIFAR-10, which allows us to explore exact compression on deeper (5 x 100) and wider (2 x 800) networks within minutes. For classifiers trained under an amount of L1 regularization that does not worsen accuracy, we can remove up to 56% of the connections on the CIFAR-10 dataset. The code is available at the following link, https://github.com/yuxwind/ExactCompression.

==> data/cifar/cifar_2x100.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	54.31999817	0.20	0	0.00	13.39713354	0.5737283154	15.6
0.000025	53.83399887	0.85	0	0.00	13.79540229	1.556993192	2.6
0.000050	53.55799866	0.48	61.2	30.60	12.6984818	3.034944246	62.4
0.000075	52.69199829	0.55	68	34.00	10.85149984	0.7846093896	68.4
0.000100	52.2719986	0.34	72.6	36.30	11.18923306	1.620033557	72.6
0.000125	51.64399872	0.49	77.6	38.80	10.41903133	0.3341337601	77.6
0.000150	50.99199905	0.41	79	39.50	11.07736177	2.050531859	79
0.000175	50.41799927	0.35	84.8	42.40	10.26100225	0.100389085	84.8
0.000200	50.06999893	0.61	89	44.50	11.5107049	2.082929481	89
0.000225	49.55799866	0.39	89.8	44.90	10.93228173	1.190984919	89.8
0.000250	48.52599945	0.32	91.4	45.70	10.84290547	0.7490020941	91.4
0.000275	47.99199905	0.37	93.6	46.80	10.31976171	0.2175249196	93.6
0.000300	47.76399918	0.61	101.4	50.70	10.65371356	0.6142583372	101.6
0.000325	47.18599854	0.23	101.2	50.60	10.38186812	0.239705975	101.2
0.000350	47.20599899	0.29	106.2	53.10	10.52106881	0.4583849019	106.2
0.000375	46.79399872	0.38	108.4	54.20	10.73295965	0.5100954653	108.4
0.000400	46.27599945	0.28	110.6	55.30	10.89246025	0.4197365078	110.6

==> data/cifar/cifar_2x1600.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	61.40799866	0.22	0	0.00	348.6875084	26.74220387	2.2
0.000025	60.69399872	0.11	0	0.00	718.5990959	278.9203435	2.2
0.000050	58.41333262	0.37	952.6666667	29.77	8041.129252	4180.743903	961.3333333
0.000075	56.0039978	0.23	1353.4	42.29	317.7533206	84.09396683	1333.8
0.000100	53.77199936	0.21	1121.4	35.04	370.3780126	303.9470062	1413.6
0.000125	52.45999756	0.14	1138	35.56	266.8527675	44.33662245	1454.8
0.000150	51.17999878	0.31	1175.4	36.73	249.8821961	59.71050343	1457.4
0.000175	50.3359993	0.40	1455.4	45.48	292.2240854	41.15848955	1450.4
0.000200	49.41999969	0.37	1429.4	44.67	240.5661405	36.07316397	1431.4

==> data/cifar/cifar_2x200.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	56.8359993	0.19	0	0.00	22.66130247	1.608867032	12.6	12.6
0.000025	56.83599854	0.55	0	0.00	28.05712442	1.470969257	3.2	3.4
0.000050	56.26799927	0.38	113.2	28.30	32.76963291	12.34803935	113.6	117.2
0.000075	55.47599869	0.26	129.8	32.45	36.18650188	16.03682505	130.4	140.6
0.000100	54.30799789	0.35	149.8	37.45	23.91534901	5.885428597	150	161.4
0.000125	53.27599792	0.34	167.6	41.90	762.7931372	1655.972277	167.8	192.2
0.000150	51.86199951	0.71	181	45.25	24.20646734	3.562153863	181.4	217
0.000175	51.22799911	0.40	196.6	49.15	21.63317175	0.7965152487	196.8	241.6
0.000200	50.38999786	0.15	206.6	51.65	22.87329731	2.661800068	206.8	264.4

==> data/cifar/cifar_2x400.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	58.7219986	0.14	0	0.00	48.40767279	1.832000317	9.8	9.8
0.000025	59.2219986	0.41	0	0.00	55.42948527	9.062216416	2.2	2.2
0.000050	58.15399933	0.13	223.2	27.90	61.57189484	27.22210517	224	247.6
0.000075	56.1219986	0.16	297.2	37.15	50.8600637	3.226967185	298.2	344
0.000100	54.97199936	0.26	360.6	45.08	48.43872538	3.963821435	361	451.4
0.000125	53.50999908	0.20	386.2	48.28	45.00546584	2.763354103	386.6	523.6
0.000150	51.90599823	0.32	417.2	52.15	49.93415885	12.54588928	417.4	589.2
0.000175	50.8859993	0.51	433.6	54.20	43.43583212	2.796939414	433.6	628
0.000200	50.29599915	0.31	439.8	54.98	45.18187256	3.376794288	440	653.8

==> data/cifar/cifar_2x800.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	60.27799911	0.20	0	0.00	124.6058396	7.205500784	5.2	5.2
0.000025	60.32199936	0.18	0	0.00	187.9940547	75.41578992	2	2
0.000050	58.32199783	0.24	371.8	23.24	239.9025437	89.62864051	422.6	549.8
0.000075	56.26199875	0.30	599.4	37.46	153.0735025	52.89493615	670.6	1005
0.000100	54.60599899	0.17	701.2	43.83	107.7111293	8.696745126	776	1214.4
0.000125	53.17399902	0.49	805.6	50.35	125.9114945	31.61036334	806.6	1319.4
0.000150	51.83599854	0.31	834.2	52.14	105.9723228	11.72830258	835	1385.6
0.000175	50.61599884	0.37	829.8	51.86	99.09544077	5.592380986	831	1422.8
0.000200	50.31399918	0.17	824.6	51.54	97.84902229	6.166413935	825.2	1453.4

==> data/cifar/cifar_3x100.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	53.72999878	0.65	0	0.00	12.68250885	1.367168074	33.6
0.000025	54.47599869	0.43	0	0.00	19.83675385	9.701418611	6.4
0.000050	53.78799973	0.37	67	22.33	13.00634604	2.185861474	137.2
0.000075	53.33599854	0.55	70.4	23.47	11.64649186	0.9131499767	144.6
0.000100	53.19399872	0.56	75.2	25.07	18.55942717	11.27100127	153.2
0.000125	52.46599884	0.57	77.4	25.80	13.78380628	4.811773683	157.8
0.000150	51.97999878	0.05	86.4	28.80	15.59855328	5.84843267	179.8
0.000175	50.8359993	0.57	96.2	32.07	12.37306952	1.00347343	202.4
0.000200	50.2719986	0.38	106.4	35.47	14.5899106	7.148270961	231.2

==> data/cifar/cifar_4x100.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	53.61599808	0.56	0	0.00	22.26420126	13.72965644	29.2
0.000025	53.88599854	0.57	0	0.00	21.24156733	18.32666385	8.8
0.000050	53.94799957	0.22	63.6	15.90	16.6843349	8.399744364	132.4
0.000075	53.68999863	0.33	69.2	17.30	12.72819304	1.422657571	141.4
0.000100	52.70799942	0.31	77.2	19.30	55.11696949	94.18300907	157
0.000125	52.36399918	0.59	83.8	20.95	15.22781572	5.483189709	170.8
0.000150	51.64599838	0.22	98.2	24.55	564.3731291	767.0189016	204.4
0.000175	50.72499847	0.30	114	28.50	650.8107531	754.0774417	247
0.000200	50.27399902	0.40	134.6	33.65	382.2221035	434.1327346	304.8

==> data/cifar/cifar_5x100.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	52.98599854	0.47	0	0.00	14.44624553	0.3880291274	14.6
0.000025	53.34199829	0.80	0	0.00	18.03103476	4.978644889	4
0.000050	53.9879982	0.10	64.4	12.88	29.03091435	23.48037356	67
0.000075	53.50599899	0.41	69.8	13.96	99.54550428	191.1932212	72.4
0.000100	53.26999919	0.34	80.66666667	16.13	11.77442781	0.3947537118	81.33333333
0.000125	51.89333216	0.38	68.66666667	13.73	2922.795776	3949.349544	74.66666667
0.000150	51.36999893	0.0	102	20.40	1038.568955	0.0	111
0.000175	51.25	0.35	137	27.40	1773.205285	1669.205074	180
0.000200	50.20999908	0.10	153.75	30.75	2691.682403	2431.408367	230

==> data/cifar/cifar_figure1_sheet.txt <==
architecture	reg	acc	acc-std	runtime	runtime-std	runtime-old	runtime-old-std
100-100	0.000000	54.31999817	0.1965961179	13.39713354	0.5737283154	1503.592262	65.95387507
100-100	0.000025	53.83399887	0.8525435895	13.79540229	1.556993192	2087.532676	409.2072232
100-100	0.00005	53.55799866	0.4835484297	12.6984818	3.034944246	1430.579514	210.6213532
100-100	0.000075	52.69199829	0.5526934866	10.85149984	0.7846093896	1360.87838	171.0534607
100-100	0.000100	52.2719986	0.3441224374	11.18923306	1.620033557	1406.430874	76.99838045
100-100	0.000125	51.64399872	0.4876776874	10.41903133	0.3341337601	1530.870234	81.51093719
100-100	0.000150	50.99199905	0.4065342686	11.07736177	2.050531859	1582.314455	81.48354966
100-100	0.000175	50.41799927	0.3505988285	10.26100225	0.100389085	1489.810856	61.15949245
100-100	0.000200	50.06999893	0.6095902896	11.5107049	2.082929481	1387.213196	171.026928
100-100-100	0.000000	53.72999878	0.6509232411	12.68250885	1.367168074	4614.329842	615.0663748
100-100-100	0.000025	54.47599869	0.4258290697	19.83675385	9.701418611	5773.46304	244.8327575
100-100-100	0.00005	53.78799973	0.3715776549	13.00634604	2.185861474	4288.862784	131.2815092
100-100-100	0.000075	53.33599854	0.5502095322	11.64649186	0.9131499767	3697.528039	254.9922056
100-100-100	0.000100	53.19399872	0.5553645086	18.55942717	11.27100127	3512.836572	172.694517
100-100-100	0.000125	52.46599884	0.5739170068	13.78380628	4.811773683	3610.970543	373.3783642
100-100-100	0.000150	51.97999878	0.0484777114	15.59855328	5.84843267	3816.361469	498.9253493
100-100-100	0.000175	50.8359993	0.5695007181	12.37306952	1.00347343	3474.365794	417.8311323
100-100-100	0.000200	50.2719986	0.3808802624	14.5899106	7.148270961	5361.43868	2248.796054
200-200	0.000000	56.8359993	0.1887596166	22.66130247	1.608867032	4147.996264	140.4155714
200-200	0.000025	56.83599854	0.5535617086	28.05712442	1.470969257	4732.67649	78.85032312
200-200	0.00005	56.26799927	0.3785107932	32.76963291	12.34803935	5405.619691	177.3735045
200-200	0.000075	55.47599869	0.2571579959	36.18650188	16.03682505	6275.58596	764.0954822
200-200	0.000100	54.30799789	0.3520938493	23.91534901	5.885428597	8629.634026	1127.842313
200-200	0.000125	53.27599792	0.3404855598	762.7931372	1655.972277	7384.017385	1422.737215
200-200	0.000150	51.86199951	0.7091334041	24.20646734	3.562153863	6681.45591	391.0084296
200-200	0.000175	51.22799911	0.4001503696	21.63317175	0.7965152487	6860.386267	882.2721859
200-200	0.000200	50.38999786	0.1491642366	22.87329731	2.661800068	6605.794961	654.8574224
400-400	0.000000	58.7219986	0.1409613859	48.40767279	1.832000317	10800	0
400-400	0.000025	59.2349987	0.4728998038	58.93015218	5.27262395	10800	0
400-400	0.00005	58.18499947	0.1204151644	65.11429787	30.073242	10800	0
400-400	0.000075	56.12999821	0.1836657909	50.4988277	3.607558727	10800	0
400-400	0.000100	54.97199936	0.256846344	48.43872538	3.963821435	10800	0
400-400	0.000125	53.56999969	0.2969835533	43.57096028	2.761139175	10800	0
400-400	0.000150	51.83249855	0.3173194071	49.85743266	14.48539049	10800	0
400-400	0.000175	50.91999912	0.5812055568	44.17487282	2.605625793	10800	0
400-400	0.000200	50.23499966	0.3158587623	44.04859304	2.577111399	10800	0
800-800	0.000000	60.31249905	0.2075854886	123.4605989	7.777005455	10800	0
800-800	0.000025	60.32749939	0.208866071	161.1939533	52.86856933	10800	0
800-800	0.00005	58.3233312	0.2779083556	245.9913546	121.195743	10800	0
800-800	0.000075	56.38999939	0	131.2422137	0	10800	0
800-800	0.000100	54.58333206	0.2362908082	109.8099866	10.76575681	10800	0
800-800	0.000125	53.26999919	0.5574949748	106.6373492	13.75132003	10800	0
800-800	0.000150	51.85249805	0.3514127585	101.5921114	7.449547838	10800	0
800-800	0.000175	50.63999844	0.4237135346	100.3110287	5.643457037	10800	0
800-800	0.000200	50.21333313	0.1331675096	102.0876716	2.905333209	10800	0

==> data/cifar100_compressed_regression.txt <==
reg	accuracy	nodes
5.00E-05	23.95999908	127
5.00E-05	23.72999954	131
5.00E-05	23.26000023	117
5.00E-05	25	136
7.50E-05	23.68000031	117
1.00E-04	23.95999908	115
1.00E-04	23.82999992	119
1.00E-04	22.88999939	113
1.00E-04	23.01000023	117
1.25E-04	23.09000015	103
1.25E-04	20.47999954	107
1.50E-04	22.76000023	112
1.50E-04	22.76000023	104
1.50E-04	22.63999939	100
1.50E-04	21.57999992	103
1.75E-04	21.22999954	105
1.75E-04	22.1099987	104
1.75E-04	20.98999977	104
1.75E-04	21.71999931	104
2.00E-04	21.1099987	101
2.00E-04	20.07999992	93
2.00E-04	19.29999924	98
2.00E-04	22.48999977	101
2.00E-04	20.18000031	101
2.25E-04	20.85000038	101
2.25E-04	20.87999916	104
2.25E-04	21.82999992	95
2.25E-04	20.98999977	97
2.25E-04	21.52999878	96
2.50E-04	22.05999947	110
2.50E-04	22.07999992	102
2.50E-04	18.1099987	94
2.50E-04	22.45999908	94
2.50E-04	21.13999939	96
2.75E-04	20.02000046	98
2.75E-04	20.61999893	90
2.75E-04	20.12999916	91
2.75E-04	22.07999992	101
2.75E-04	20.5	99
3.00E-04	17.98999977	90
3.00E-04	21.07999992	92
3.00E-04	19.77000046	95
3.00E-04	19.52999878	97
3.00E-04	19.10000038	99
3.25E-04	18.62999916	89
3.25E-04	18.20999908	91
3.25E-04	20.6099987	88
3.25E-04	18.93999863	107
3.25E-04	17.88999939	93
3.50E-04	19.52000046	100
3.50E-04	18.17000008	91
3.50E-04	19.85000038	95
3.50E-04	20.18000031	96
3.50E-04	18.46999931	93
3.75E-04	19.39999962	89
3.75E-04	18.80999947	90
3.75E-04	20.23999977	94
3.75E-04	19.07999992	95
3.75E-04	19.25	96
4.00E-04	19.01000023	99
4.00E-04	18.67000008	89
4.00E-04	18.32999992	98
4.00E-04	19.3599987	93
4.00E-04	19.53999901	88


==> data/cifar100_uncompressed_regression.txt <==
reg	accuracy	nodes
0.00E+00	24.96999931	200
0.00E+00	24.90999985	200
0.00E+00	25.30999947	200
0.00E+00	25.44999886	200
0.00E+00	25.19999886	200
2.50E-05	24.43999863	200
2.50E-05	25.18000031	200
2.50E-05	24.60000038	200
2.50E-05	25.18000031	200



==> data/cifar10_compressed_regression.txt <==
reg	accuracy	nodes
5.00E-05	53.45999908	139
5.00E-05	53.18000031	138
5.00E-05	54.05999756	140
5.00E-05	54.05999756	142
5.00E-05	53.02999878	135
7.50E-05	53.15999985	135
7.50E-05	52.09999847	127
7.50E-05	52.30999756	132
7.50E-05	53.37999725	138
7.50E-05	52.50999832	128
1.00E-04	52.68999863	128
1.00E-04	51.96999741	131
1.00E-04	52.2899971	129
1.00E-04	52.52000046	127
1.00E-04	51.88999939	122
1.25E-04	51.84999847	127
1.25E-04	51.75999832	127
1.25E-04	51.36999893	123
1.25E-04	50.97999954	112
1.25E-04	52.25999832	123
1.50E-04	51.13999939	122
1.50E-04	50.29999924	117
1.50E-04	51.34000015	121
1.50E-04	51.18999863	119
1.50E-04	50.98999786	126
1.75E-04	50.34999847	117
1.75E-04	50.09000015	107
1.75E-04	50.84999847	118
1.75E-04	50.70999908	114
1.75E-04	50.09000015	120
2.00E-04	49.97999954	115
2.00E-04	50.15999985	113
2.00E-04	50.56999969	106
2.00E-04	50.55999756	117
2.00E-04	49.07999802	104
2.25E-04	49.34999847	110
2.25E-04	49.07999802	103
2.25E-04	49.79999924	111
2.25E-04	50.07999802	114
2.25E-04	49.47999954	113
2.50E-04	48.95999908	109
2.50E-04	48.61999893	107
2.50E-04	48.22999954	110
2.50E-04	48.18000031	112
2.50E-04	48.63999939	105
2.75E-04	47.71999741	101
2.75E-04	48.36999893	112
2.75E-04	47.47999954	103
2.75E-04	48.18000031	113
2.75E-04	48.20999908	103
3.00E-04	47.68000031	97
3.00E-04	46.84999847	97
3.00E-04	48.55999756	95
3.00E-04	47.90999985	101
3.00E-04	47.81999969	103
3.25E-04	47.25	92
3.25E-04	47.40999985	97
3.25E-04	47.21999741	96
3.25E-04	46.7899971	102
3.25E-04	47.25999832	107
3.50E-04	47.14999771	93
3.50E-04	47.41999817	98
3.50E-04	47.59000015	89
3.50E-04	46.95999908	101
3.50E-04	46.90999985	88
3.75E-04	47.39999771	99
3.75E-04	46.82999802	87
3.75E-04	46.45999908	93
3.75E-04	46.47999954	87
3.75E-04	46.79999924	90
4.00E-04	46.34999847	84
4.00E-04	45.84000015	86
4.00E-04	46.61999893	94
4.00E-04	46.34000015	89
4.00E-04	46.22999954	87


==> data/cifar10_uncompressed_regression.txt <==
reg	accuracy	nodes
0.00E+00	54.23999786	200
0.00E+00	54.34000015	200
0.00E+00	54.14999771	200
0.00E+00	54.21999741	200
0.00E+00	54.64999771	200
2.50E-05	53.05999756	200
2.50E-05	53.25	200
2.50E-05	53.34999847	200
2.50E-05	54.88999939	200
2.50E-05	54.61999893	200


==> data/cifar_hundred/cifar_hundred_2x100.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	25.16799927	0.23	0	0.00	12.72590938	1.110122198	11.4	11.4
0.000025	24.8499999	0.39	0	0.00	13.34879559	2.419466715	2.5	2.5
0.000050	23.98749971	0.74	72.25	36.13	11.38996685	0.3733410836	72.5	74.75
0.000075	23.68000031	-1	83	41.50	10.41185498	-1	83	83
0.000100	23.42249966	0.55	84	42.00	10.28528893	0.1445845903	84	86.75
0.000125	21.78499985	1.85	95	47.50	10.4532299	0.004382260721	95	98
0.000150	22.43499994	0.57	95.25	47.63	10.78394824	0.9804997166	95.25	96.25
0.000175	21.51249933	0.50	95.75	47.88	10.78362459	0.344713798	95.75	100.25
0.000200	20.65666644	1.65	100	50.00	10.80463998	0.262635945	100	107.3333333
0.000225	21.2159996	0.44	101.4	50.70	10.98717375	0.667247406	101.4	108.4
0.000250	21.16999931	1.78	100.8	50.40	10.57568641	0.4916518774	101	109
0.000275	20.90333303	1.04	103	51.50	10.48469814	0.09359654632	103	115.6666667
0.000300	19.59249973	1.27	106.5	53.25	10.53032708	0.132213496	106.5	121.5
0.000325	18.91249895	1.21	105.25	52.63	10.80897224	0.7525689928	105.25	124.75
0.000350	19.43000031	0.88	104.5	52.25	11.14912158	1.18515673	104.5	125.25
0.000375	19.35599976	0.54	107.2	53.60	10.50068817	0.4233436461	107.2	129
0.000400	19.0733331	0.44	108	54.00	10.62104034	0.1435141242	108	137.6666667

==> data/cifar_hundred/cifar_hundred_2x1600.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	32.5	0.28	0	0.00	382.1549051	105.7355821	2	2	2	2
0.000025	33.39333216	0.20	0	0.00	1590.160625	1616.874925	1.333333333	1.333333333	1.333333333	1.333333333
0.000050	31.38999939	 -1	686	21.44	1515.376064	 -1	687	1568	1	882
0.000100	27.25399971	0.27	1171.2	36.60	645.7270465	439.2807243	1173	2744.2	1.8	1573
0.000125	26.31199913	0.18	1216.6	38.02	293.9580728	46.78750715	1218.2	2892.8	1.6	1676.2
0.000150	24.69999962	0.37	1288.6	40.27	292.8930293	57.88846203	1290.4	2986.2	1.8	1697.6
0.000175	23.81199913	0.13	1287.2	40.23	268.8887895	57.77288945	1289	3028.2	1.8	1741
0.000200	23.02999954	0.37	1332.4	41.64	232.7092518	15.98201061	1334.4	3065.8	2	1733.4

==> data/cifar_hundred/cifar_hundred_2x200.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	28.17999916	0.34	0	0.00	24.69794564	2.584465444	8.2	8.2	8.2	8.2
0.000025	28.47999954	-1	0	0.00	29.38285732	-1	2	2	2	2
0.000050	28.13799973	0.36	125	31.25	27.20879111	6.799222312	126	134.6	1	9.6
0.000075	27.66666603	0.19	145.3333333	36.33	34.10456864	14.1145848	146.3333333	159.6666667	1	14.33333333
0.000100	26.93799934	0.30	159	39.75	26.54508805	8.768860684	159.4	172.6	0.4	13.6
0.000125	26.1239994	0.33	176.4	44.10	20.8252316	0.4804802982	176.4	196.2	0	19.8
0.000150	25.65999985	0.21	182.4	45.60	21.48491588	1.120602993	182.4	212.8	0	30.4
0.000175	25.07749987	0.18	189.5	47.38	21.15216267	0.9055272868	189.75	226.75	0.25	37.25
0.000200	24.16499949	0.43	196.25	49.06	21.17383522	0.6112934133	196.25	243.25	0	47

==> data/cifar_hundred/cifar_hundred_2x400.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	30.20499897	0.17	0	0.00	46.2087447	0.7806803972	3.5	3.5	3.5	3.5
0.000025	30.71333313	0.04	0	0.00	50.56063883	6.752360879	1.333333333	1.333333333	1.333333333	1.333333333
0.000050	30.20749903	0.30	211.75	26.47	60.60929936	10.4288267	214	258.5	2.25	46.75
0.000075	29.18749905	0.13	265.3333333	33.17	48.9534502	4.963767259	266.3333333	 -1	1	 -1
0.000100	28.01249981	0.36	306.75	38.34	50.9875437	7.251980718	306.75	413	0	106.25
0.000125	26.8224988	0.38	345.5	43.19	44.3053298	1.29409169	345.5	485.5	0	140
0.000150	25.93499899	0.34	357.25	44.66	47.20466608	3.22041731	357.5	526.5	0.25	169.25
0.000175	24.98999977	0.20	374.6	46.83	44.43286309	2.730662473	374.6	586.6	0	212
0.000200	24.2159996	0.13	381.2	47.65	44.12406731	1.858605335	381.2	610.8	0	229.6


==> data/cifar_hundred/cifar_hundred_2x800.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	31.31999906	0.09	0	0.00	101.2878324	17.81815462	0.6666666667	0.6666666667	0.6666666667	0.6666666667
0.000050	30.93199959	0.26	342.4	21.40	329.3124491	140.7240813	347.2	551	4.8	208.6
0.000075	29.44799957	0.19	519.6	32.48	159.5143543	100.2594437	520.2	886.6	0.6	367
0.000100	27.81199913	0.28	625.6	39.10	97.28797536	5.253813271	625.6	1130.2	0	504.6
0.000125	27.09999847	 -1	666	41.63	179.0331566	 -1	669	1231	3	565
0.000150	25.82799911	0.24	676.8	42.30	97.91871142	5.040226134	677.2	1343.2	0.4	666.4
0.000175	24.63799973	0.15	697.2	43.58	151.8744287	102.8319837	698	1390.6	0.8	693.4
0.000200	23.57999954	0.46	710.4	44.40	106.7618763	12.58743423	711.2	1436.2	0.8	725.8

==> data/cifar_hundred/cifar_hundred_3x100.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	24.86999969	0.44	0	0.00	15.92748909	2.770805761	18	18	18	18
0.000025	25.06666629	0.36	0	0.00	16.60278145	2.160920086	4.666666667	4.666666667	4.666666667	4.666666667
0.000050	25.43999926	0.56	67	22.33	20.21442461	13.6757653	140.3333333	143.3333333	73.33333333	76.33333333
0.000075	24.2149992	1.07	84	28.00	12.72792709	2.550154703	172.25	175	88.25	91
0.000100	23.57249928	1.15	90	30.00	11.28504717	0.3885003144	182.5	184	92.5	94
0.000125	23.65249968	1.05	93.25	31.08	11.93742228	1.217304414	190.25	193.5	97	100.25
0.000150	23.1359993	0.52	102.4	34.13	45.86782784	77.65651281	210.6	216.4	108.2	114
0.000175	22.22799988	1.08	106.6	35.53	10.74532433	0.3754700662	218.4	223.6	111.8	117
0.000200	22.43999939	0.59	118	39.33	12.03364191	1.040610287	246.2	256.4	128.2	138.4

==> data/cifar_hundred/cifar_hundred_4x100.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	24.67599945	0.49	0	0.00	28.85688591	23.17832714	25.2	54.05688591	25.2	54.05688591
0.000025	25.02249908	0.68	0	0.00	15.77031219	4.366050665	5	20.77031219	5	20.77031219
0.000050	24.82249928	0.81	72.25	18.06	1506.253562	2973.68342	152.75	1662.253562	80.5	1590.003562
0.000075	25.10499907	0.45	78.75	19.69	12.49498117	1.221003878	162.25	178.4949812	83.5	99.74498117
0.000100	24.56249952	0.53	86.33333333	21.58	12.41954168	1.687829132	176.3333333	-1	90	-1
0.000125	23.89666621	0.44	95.66666667	23.92	11.81906843	0.5073797282	193.6666667	207.8190684	98	112.1524018
0.000150	23.33799934	1.26	110.5	27.63	49.92157859	73.56680302	227.5	-1	117	-1
0.000175	22.24399986	1.81	122.4	30.60	49.47457757	61.69047376	255.8	314.2745776	133.4	191.8745776
0.000200	22.02199898	1.47	135.8	33.95	112.862359	209.4124584	288.6	418.062359	152.8	282.262359

==> data/cifar_hundred/cifar_hundred_5x100.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	24.17999954	0.51	0	0.00	18.02316923	3.855127088	10.4	28.42316923	10.4	28.42316923
0.000025	24.57399979	0.42	0	0.00	124.5873337	152.4629442	5	129.5873337	5	129.5873337
0.000050	25.41999912	0.14	64.5	12.90	36.23154724	25.5703738	68.5	104.7315472	4	40.23154724
0.000075	24.63333257	0.18	82	16.40	14.13697696	0.3835998612	87	101.136977	5	19.13697696
0.000100	23.86749935	1.05	92	18.40	1173.160212	2323.017436	94.75	1267.910212	2.75	1175.910212
0.000125	24.38999939	0.13	92.5	18.50	284.5126692	378.3756464	98	382.5126692	5.5	290.0126692
0.000150	23.58399963	0.55	111.2	22.24	30.07934008	20.3858998	116.8	146.8793401	5.6	35.67934008
0.000175	22.45599937	1.05	132.4	26.48	641.1376607	1005.294055	149	791.3376607	16.6	658.9376607
0.000200	21.81749964	1.11	153	30.60	1037.661669	2035.794599	183.75	1224.661669	30.75	1071.661669

==> data/cifar_hundred/cifar_hundred_figure1_sheet.txt <==
architecture	reg	acc	acc-std	runtime	runtime-std	runtime-old	runtime-old-std
100-100	0.000000	25.16799927	0.2272000662	12.72590938	1.110122198	1478.180706	50.11094619
100-100	0.000025	24.8499999	0.386609768	13.34879559	2.419466715	2644.624287	430.1687182
100-100	0.000050	23.98749971	0.7351813729	11.38996685	0.3733410836	1649.35883	141.0766713
100-100	0.000075	23.68000031	0	10.41185498	0	1305.123675	0
100-100	0.000100	23.42249966	0.5503557682	10.28528893	0.1445845903	1334.66096	19.34213289
100-100	0.000125	21.78499985	1.84554913	10.4532299	0.004382260721	1280.806226	19.62867328
100-100	0.000150	22.43499994	0.5728001914	10.78394824	0.9804997166	1377.660542	114.2517513
100-100	0.000175	21.51249933	0.5009569719	10.78362459	0.344713798	1229.880987	37.22350019
100-100	0.000200	20.63199959	1.221052799	10.61380062	0.3498428815	1171.139388	72.5711998
100-100-100	0.000000	24.86999969	0.4445783096	15.92748909	2.770805761	4784.551993	128.3048342
100-100-100	0.000025	25.06666629	0.3635010998	16.60278145	2.160920086	5002.317419	61.53589539
100-100-100	0.000050	25.43999926	0.5645354415	20.21442461	13.6757653	4767.468734	322.2316714
100-100-100	0.000075	24.2149992	1.072458061	12.72792709	2.550154703	4105.217335	357.4373768
100-100-100	0.000100	23.57249928	1.146949167	11.28504717	0.3885003144	3814.11984	128.7626602
100-100-100	0.000125	23.65249968	1.053767604	11.93742228	1.217304414	3718.46152	735.7980172
100-100-100	0.000150	23.1359993	0.5208938695	45.86782784	77.65651281	3024.845809	614.1456818
100-100-100	0.000175	22.22799988	1.075764658	10.74532433	0.3754700662	3192.138414	554.4534849
100-100-100	0.000200	22.43999939	0.5904659139	12.03364191	1.040610287	3309.733235	1278.956612
100-100-100-100-100	0.000100	24.2699995	0.4808314783	30.43715203	26.31413553	10800.00622	0.002424623897
1600-1600	0.000150	24.78999901	0.01414245931	256.6816589	19.82302083	10834.33782	48.46363913
1600-1600	0.000175	23.81199913	0.1321746707	268.8887895	57.77288945	10809.81471	21.75679723
1600-1600	0.000200	23.02999954	0.3700677851	232.7092518	15.98201061	10801.51405	3.198541641
200-200	0.000000	28.17999916	0.342855366	24.69794564	2.584465444	4111.039513	163.3569456
200-200	0.000025	28.47999954	0	29.38285732	0	4469.576162	0
200-200	0.000050	28.13799973	0.364855707	27.20879111	6.799222312	5662.417339	629.3235067
200-200	0.000075	27.5739994	0.294669827	36.73147745	11.0832802	6458.945418	421.5285824
200-200	0.000100	26.93799934	0.3007819908	26.54508805	8.768860684	8709.930354	1829.528896
200-200	0.000125	26.1239994	0.3311038938	20.8252316	0.4804802982	7999.828447	1529.331337
200-200	0.000150	25.65999985	0.2051824986	21.48491588	1.120602993	6482.953113	426.1147077
200-200	0.000175	24.98999977	0.252289734	21.1487174	0.7842474735	6547.451259	650.3854116
200-200	0.000200	24.16499949	0.4314699963	21.17383522	0.6112934133	6144.236477	535.1275376
400-400	0.000000	30.20499897	0.1701957892	46.2087447	0.7806803972	10804.53528	5.816617929
400-400	0.000025	30.73499966	0.02121368897	48.12267625	7.451629746	10801.59904	2.228086234
400-400	0.000050	30.20333227	0.3728715512	55.85875805	5.266382347	10807.69143	13.2803592
400-400	0.000075	29.20666567	0.1504434279	3667.001556	6261.910028	10813.94018	12.77858298
400-400	0.000100	28.01999982	0.4392042802	48.31662496	6.006995498	10813.8627	12.39341739
400-400	0.000125	26.8224988	0.3789789676	44.3053298	1.29409169	10810.60025	7.400143032
400-400	0.000150	25.93499899	0.3416136611	47.20466608	3.22041731	10850.13304	98.39263438
400-400	0.000175	24.98749971	0.2263299512	44.66881299	3.093682976	10820.23913	5.428571745
400-400	0.000200	24.1699996	0.09899541692	44.48206669	1.936868949	10805.6275	10.52664672
800-800	0.000000	31.28499889	0.09192328813	106.4316517	21.82246563	10821.35925	30.14652402
800-800	0.000050	31.10666593	0.1350310791	386.4011868	135.9049596	10834.48893	29.8939054
800-800	0.000075	29.46333313	0.265015659	189.2236046	129.562566	10808.62971	7.930976552
800-800	0.000100	27.91999944	0.3019935947	98.13679616	7.088582481	10800.05096	0.04052119812
800-800	0.000125	26.73333232	0.3251661281	3350.684968	5560.049136	11188.66592	653.132503
800-800	0.000150	25.77999926	0.2477896191	99.47900307	4.200211003	10801.62885	3.196372374
800-800	0.000175	24.6074996	0.1571361214	165.3524859	113.5260718	10828.77917	29.38795042
800-800	0.000200	23.72666613	0.5173331493	110.6419515	15.98539599	10812.60871	21.69697806

==> data/cifar_ten_gray/cifar_ten_gray_2x100.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	45.48799896	0.421	0	0	5.349748468	0.9864978603	0	2.6	0	2.6
0.000025	46.00400009	0.144	0	0	4.858643961	0.1655389426	0	2.4	0	2.4
0.000050	45.2359993	0.380	0.4	0.2	5.250067997	0.3843033978	0	3.2	-0.4	2.8
0.000075	44.79599915	0.586	35.2	17.6	4.740387821	0.3275252835	0.6	35.8	-34.6	0.6
0.000100	44.66799927	0.378	42.8	21.4	5.111506176	0.8617937267	4	47.2	-38.8	4.4
0.000125	43.41999817	0.250	48.8	24.4	4.968969488	0.5625574015	4.6	54	-44.2	5.2
0.000150	42.98799973	0.414	64.4	32.2	10.84118867	13.76792277	5	69.6	-59.4	5.2
0.000175	42.38999863	0.375	66.6	33.3	4.911453009	0.8163791904	8.4	75.2	-58.2	8.6
0.000200	41.56599808	0.442	70.2	35.1	4.93769207	0.7693760394	17.6	87.8	-52.6	17.6
0.000225	41.0519989	0.305	77.8	38.9	4.602515984	0.342856312	22.2	100	-55.6	22.2
0.000250	40.3159996	0.371	84.2	42.1	4.523712206	0.1990405061	21.2	105.4	-63	21.2
0.000275	40.12799835	0.539	81.6	40.8	4.376121283	0.04406827751	28	109.6	-53.6	28
0.000300	39.49399948	0.466	86.4	43.2	8.08666811	6.976332912	32.2	118.8	-54.2	32.4
0.000325	38.93599854	0.592	94.6	47.3	17.54044161	1.086497374	31	125.6	-63.6	31
0.000350	38.43799973	0.428	98.6	49.3	17.85375624	1.036173311	32.4	131	-66.2	32.4
0.000375	38.16799927	0.345	97.6	48.8	18.90846052	1.366891353	36	133.6	-61.6	36
0.000400	37.96399994	0.364	101.2	50.6	19.182797	2.078575842	38.4	139.6	-62.8	38.4

==> data/cifar_ten_gray/cifar_ten_gray_2x1600.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	52.58599854	0.336	0	0	164.5566054	50.09823711	0	0.4	0	0.4	0.000125
0.000025	50.76799927	0.412	0	0	526.0406433	559.9490916	0	1.4	0	1.4	0.0004375
0.000075	46.61799927	0.233	1165.8	36.43125	1925.85177	2611.689977	1047	2215	-118.8	1049.2	0.6921875
0.000100	45.17599945	0.198	1425.8	44.55625	138.0507121	11.32690135	1368	2794.2	-57.8	1368.4	0.8731875
0.000125	43.84399948	0.292	1463.8	45.74375	142.1560125	30.8914101	1474.2	2938.4	10.4	1474.6	0.91825
0.000150	42.85199966	0.405	1486	46.4375	140.4099587	14.51001523	1521.2	3008.8	35.2	1522.8	0.94025
0.000175	41.89399872	0.365	1472	46	136.5044315	16.56006181	1581.8	3054.2	109.8	1582.2	0.9544375
0.000200	40.60499859	0.145	1450	45.3125	129.4388431	6.437172478	1633.75	3084.75	183.75	1634.75	0.963984375


==> data/cifar_ten_gray/cifar_ten_gray_2x200.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	47.85399933	0.555	0	0	9.088084459	0.4417862467	0	1.2	0	1.2
0.000025	48.63799896	0.301	0	0	9.179231548	0.8028913759	0	0.8	0	0.8
0.000050	47.95799942	0.228	0.6	0.15	10.34911098	1.423045168	0	3.8	-0.6	3.2
0.000075	47.01199951	0.188	68.4	17.1	9.782128477	0.6747652598	7.6	77.6	-60.8	9.2
0.000100	45.64599838	0.336	92.4	23.1	8.982161236	0.2199492892	23.6	116.8	-68.8	24.4
0.000125	44.39399948	0.278	124	31	8.774396563	0.2542390742	41.2	165.8	-82.8	41.8
0.000150	44.14399948	0.138	143.6	35.9	8.821463585	0.4672980001	62	205.8	-81.6	62.2
0.000175	43.27600021	0.376	162.6	40.65	9.200879145	0.895703051	72.2	235	-90.4	72.4
0.000200	42.30999908	0.502	174.4	43.6	9.174525166	1.05237373	82.2	257	-92.2	82.6

==> data/cifar_ten_gray/cifar_ten_gray_2x400.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	49.81599884	0.266	0	0	18.57325888	1.297098718	0	0.2	0	0.2
0.000025	49.96999893	0.201	0	0	21.38599639	3.240720001	0	1.2	0	1.2
0.000050	48.90999908	0.172	1	0.125	26.09017467	1.43593926	0	3.8	-1	2.8
0.000075	47.72399902	0.219	116.2	14.525	36.18667006	9.127625197	52.8	172.2	-63.4	56
0.000100	46.18399887	0.243	242.4	30.3	40.62653313	43.04589692	147.4	391.2	-95	148.8
0.000125	45.02799911	0.480	299.6	37.45	239.0454194	490.8563006	209.8	509.6	-89.8	210
0.000150	43.76999893	0.178	333	41.625	19.19667664	1.470082214	246.6	580.2	-86.4	247.2
0.000175	42.96799927	0.273	346	43.25	19.56227202	2.610368496	270.6	617.4	-75.4	271.4
0.000200	41.86999893	0.412	360	45	388.0707461	827.659797	290.8	651.4	-69.2	291.4


==> data/cifar_ten_gray/cifar_ten_gray_2x800.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	51.22399902	0.371	0	0	54.14440627	12.99841633	0	0.8	0	0.8
0.000025	50.63999939	0.245	0	0	63.2349596	12.08075319	0	0.8	0	0.8
0.000050	49.21399841	0.244	0.6	0.0375	101.5009486	4.043785543	0.2	6.2	-0.4	5.6
0.000075	47.40399857	0.293	369	23.0625	586.238815	709.5511031	361.2	735.6	-7.8	366.6
0.000100	45.76199951	0.326	592.6	37.0375	127.3296157	104.1479467	564	1158.2	-28.6	565.6
0.000125	44.44799881	0.456	671.8	41.9875	49.63001399	5.267379926	635	1307.6	-36.8	635.8
0.000150	43.27799988	0.207	712.2	44.5125	48.3681397	5.915941932	674.6	1387.4	-37.6	675.2
0.000175	42.84399948	0.266	712	44.5	230.6340358	409.7470399	714	1426.2	2	714.2
0.000200	41.58399963	0.433	714.2	44.6375	45.5072053	1.562832715	749.8	1464	35.6	749.8


==> data/cifar_ten_gray/cifar_ten_gray_3x100.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	45.77199936	0.446	0	0	5.770425844	0.8713220499	0	4.4	0	4.4
0.000025	46.22799911	0.194	0	0	5.180558109	0.4107141581	0	1.2	0	1.2
0.000050	45.93799896	0.242	0	0	6.034750271	0.271433695	0	6	0	6
0.000075	45.62199936	0.452	40.4	13.46666667	5.820257521	1.289736603	1.2	84.4	-39.2	44
0.000100	44.8859993	0.257	45.2	15.06666667	5.974437809	1.506981234	3.2	100.4	-42	55.2
0.000125	44.2679985	0.453	57.8	19.26666667	7.131176853	2.513033271	4.6	127.2	-53.2	69.4
0.000150	43.44399872	0.298	67.4	22.46666667	6.271185589	2.504977501	8	151.2	-59.4	83.8
0.000175	42.80799942	0.242	86	28.66666667	11.49514718	9.9783924	16	204.4	-70	118.4
0.000200	42.40199966	0.507	91.6	30.53333333	6.062352705	1.950492269	26.4	236.4	-65.2	144.8


==> data/cifar_ten_gray/cifar_ten_gray_4x100.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	45.64599991	0.379	0	0	6.813568974	2.612612827	6.813568974	10.41356897	6.813568974	10.41356897
0.000025	46.12799835	0.644	0	0	5.989365387	0.4719278997	5.989365387	7.989365387	5.989365387	7.989365387
0.000050	45.98199844	0.382	0.6	0.15	26.21108069	44.69257782	26.21108069	34.21108069	25.61108069	33.61108069
0.000075	45.57999802	0.652	37.6	9.4	25.71737809	36.67927476	27.11737809	106.9173781	-10.48262191	69.31737809
0.000100	44.9359993	0.566	50	12.5	178.4209514	370.6344996	180.4209514	284.8209514	130.4209514	234.8209514
0.000125	43.99799881	0.412	64.4	16.1	2328.881264	4468.340925	2333.281264	2470.481264	2268.881264	2406.081264
0.000150	43.37200012	0.528	80.4	20.1	552.388599	645.6504689	562.388599	735.188599	481.988599	654.788599
0.000175	42.4849987	0.412	109	27.25	759.1144598	1096.258864	779.6144598	1020.11446	670.6144598	911.1144598
0.000200	41.43499851	0.406	121	30.25	110.3707773	174.873393	156.3707773	446.3707773	35.37077731	325.3707773


==> data/cifar_ten_gray/cifar_ten_gray_5x100.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	45.59999847	0.320	0	0	6.950254345	0.7589235235	6.950254345	9.550254345	6.950254345	9.550254345
0.000025	45.8519989	0.452	0	0	9.151464844	4.276705144	9.151464844	10.75146484	9.151464844	10.75146484
0.000050	45.91999893	0.512	0.6	0.12	16.66652498	12.1013504	16.66652498	20.46652498	16.06652498	19.86652498
0.000075	45.31599884	0.304	32.2	6.44	121.8256267	172.9895361	122.0256267	155.4256267	89.82562666	123.2256267
0.000100	44.22999954	0.311	58	11.6	61.32821858	72.43376823	64.32821858	126.3282186	6.328218579	68.32821858
0.000175	41.96999931	0.594	121.5	24.3	2464.510512	543.0676358	2524.510512	2707.510512	2403.010512	2586.010512
0.000200	41.86333211	0.639	54	10.8	774.1984692	1330.187529	794.1984692	871.1984692	740.1984692	817.1984692


==> data/mnist_2x100.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	97.91999817	0.0913792779	0	0	3.415494394	0.3185000292	0.20	0.2	0.20	0.2	0.10
0.000025	97.93399811	0.0219099262	0	0	3.168058538	0.101978315	0.00	0	0.00	0	0.00
0.000050	98.05799866	0.09203116547	0.2	0.1	3.484385109	0.2881213112	0.60	1.2	0.40	1	0.60
0.000075	98.12599792	0.08619470747	2.2	1.1	3.247584486	0.155732312	2.20	5.2	0.00	3	2.60
0.000100	98.11999969	0.0919229769	6.8	3.4	3.48389473	0.1274643765	7.00	16	0.20	9.2	8.00
0.000125	98.00999603	0.09354102688	18.4	9.2	3.482487917	0.2608976128	18.40	37.6	0.00	19.2	18.80
0.000150	97.92599792	0.1357589648	23.4	11.7	3.393385839	0.2501801339	23.40	54.2	0.00	30.8	27.10
0.000175	97.87799835	0.05118576569	29.8	14.9	3.430926514	0.2862075097	29.80	73	0.00	43.2	36.50
0.000200	97.90999756	0.09669494831	35.8	17.9	3.541636658	0.4346875292	35.80	88.8	0.00	53	44.40
0.000225	97.78600006	0.1217786591	36.2	18.1	4.173364115	0.8569987882	36.20	97.4	0.00	61.2	48.70
0.000250	97.65399933	0.08961191388	39	19.5	4.048630857	0.5480861699	39.00	107.8	0.00	68.8	53.90
0.000275	97.69199524	0.09230414033	44.6	22.3	4.184743786	1.430358331	44.60	111.6	0.00	67	55.80
0.000300	97.63599854	0.05813837637	47.8	23.9	3.825921869	0.423587833	48.00	121	0.20	73.2	60.50
0.000325	97.51999817	0.07516807548	48.2	24.1	3.510749292	0.3345170061	48.20	124.6	0.00	76.4	62.30
0.000350	97.4219986	0.03962254394	46.8	23.4	4.121431065	1.360050088	46.80	129.8	0.00	83	64.90
0.000375	97.28399658	0.1846087766	47.2	23.6	3.382902193	0.27867395	47.20	130.4	0.00	83.2	65.20
0.000400	97.27999725	0.02828424434	45.2	22.6	4.076905537	0.6586350664	45.20	136.2	0.00	91	68.10


==> data/mnist_2x1600.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std

==> data/mnist_2x200.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	98.02799835	0.05020120655	0	0	6.916677809	0.7270284454	0.20	0.2	0.20	0.2	0.05
0.000025	98.2	0.05098836973	0	0	7.077042341	0.6754258098	0.40	0.6	0.40	0.6	0.15
0.000050	98.14799652	0.04381863343	0.4	0.1	7.183070517	0.4374870977	0.80	5	0.40	4.6	1.25
0.000075	98.17799683	0.09066603835	12.8	3.2	11.64607644	8.823643724	14.20	43.4	1.40	30.6	10.85
0.000100	98.15599823	0.07021423475	42.6	10.65	8.75142684	0.7432331072	42.60	117.6	0.00	75	29.40
0.000125	98.09599762	0.09476297787	58.2	14.55	13.82105956	9.992823631	58.20	178.6	0.00	120.4	44.65
0.000150	98.0039978	0.02302316726	72.4	18.1	9.936145973	2.666145539	72.40	228.8	0.00	156.4	57.20
0.000175	97.92999878	0.1282583326	79.2	19.8	8.507712793	1.943891788	79.20	259.2	0.00	180	64.80
0.000200	97.95399628	0.08203768765	83.2	20.8	7.958388472	1.566432647	83.20	271.2	0.00	188	67.80

==> data/mnist_2x400.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	98.12399902	0.1069128223	0	0	14.79344974	0.3949402824	0.00	0	0.00	0	0.00
0.000025	98.24799652	0.09203394257	0	0	14.49860229	0.5329784643	0.00	0	0.00	0	0.00
0.000050	98.24799805	0.06534571107	0	0	20.00774846	2.269423415	0.60	13	0.60	13	1.63
0.000075	98.23399658	0.07300546331	65.8	8.225	178.2987607	80.16000315	66.00	275	0.20	209.2	34.38
0.000100	98.09599762	0.08677630588	112.6	14.075	235.2276932	148.8700429	112.80	479.4	0.20	366.8	59.93
0.000125	98.04999847	0.07842214977	143.8	17.975	50.87385597	15.1392755	144.20	578.8	0.40	435	72.35
0.000150	98.03399811	0.04560688988	151.2	18.9	28.65340357	9.627876469	151.20	621	0.00	469.8	77.63
0.000175	97.90999756	0.1334159773	141.6	17.7	63.26906285	100.1129571	141.60	652.4	0.00	510.8	81.55
0.000200	97.86999817	0.09848773367	147.2	18.4	758.8756099	1048.669739	147.20	681	0.00	533.8	85.13

==> data/mnist_2x800.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	98.20799713	0.05069613964	0	0	37.581318	0.2541078141	0.00	0	0.00	0	0.00
0.000025	98.26399689	0.04826916316	0	0	38.22080126	0.4045732792	0.00	0	0.00	0	0.00
0.000075	98.22999878	0.03000005097	192.4	12.025	1280.677414	804.8695374	192.80	1024.4	0.40	832	64.03
0.000100	98.01999817	0.1305743281	254.6	15.9125	700.63433	1046.374135	255.00	1291.6	0.40	1037	80.73
0.000125	98.00999756	0.07348481692	269.4	16.8375	108.2101947	127.4417884	269.60	1376	0.20	1106.6	86.00
0.000150	98.0719986	0.06099238566	276.2	17.2625	85.21708384	34.42340975	276.60	1431.2	0.40	1155	89.45
0.000175	97.90999908	0.06819065116	263.8	16.4875	52.37975621	15.47004696	263.80	1466.4	0.00	1202.6	91.65
0.000200	97.78199768	0.06379469325	267.8	16.7375	75.65703478	26.02793325	268.00	1483.2	0.20	1215.4	92.70

==> data/mnist_3x100.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	97.86199799	0.06261182384	0	0	3.878287601	0.1348502118	0.00	0	0.00	0	0.00
0.000025	98.02799683	0.08043542434	0	0	14.52595196	10.52021635	1.20	1.2	1.20	1.2	0.40
0.000050	98.0719986	0.107331125	0.4	0.1333333333	21.34839196	12.3180361	4.00	4	3.60	3.6	1.33
0.000075	98.11999817	0.06670999015	3.8	1.266666667	24.41104293	21.42226602	12.20	13.2	8.40	9.4	4.40
0.000100	98.11399689	0.08648720851	8.2	2.733333333	8.400174904	7.956527114	23.60	28.8	15.40	20.6	9.60
0.000125	98.08799896	0.09959795281	19.2	6.4	2013.930009	4149.127457	62.40	84	43.20	64.8	28.00
0.000150	98.12199707	0.128725458	33.6	11.2	105.6929567	124.7846554	118.40	169.2	84.80	135.6	56.40
0.000175	98.09999695	0.1067700108	36	12	70.07199259	56.92690819	155.80	239.2	119.80	203.2	79.73
0.000200	97.9739975	0.1117128919	53.2	17.73333333	21.64307661	22.4204535	193.40	280	140.20	226.8	93.33

==> data/mnist_4x100.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	97.92999878	0.07348585513	0	0	4.160490751	0.2361541599	0.00	4.160490751	0.00	4.160490751	1.04
0.000025	97.99999847	0.1157593708	0	0	201.6033516	232.3234075	3.20	204.8033516	3.20	204.8033516	51.20
0.000050	98.2349968	0.08103596361	0.25	0.0625	1461.925599	2605.905706	5.50	1467.925599	5.25	1467.675599	366.98
0.000075	98.16999817	0.08717647362	4.666666667	1.166666667	919.2705268	1102.612228	15.33	935.9371935	10.67	931.2705268	233.98
0.000100	98.09999847	0.06082744972	11	2.75	2890.072263	3008.96005	28.33	2921.405596	17.33	2910.405596	730.35
0.000150	98.10666148	0.1604159924	45	11.25	1839.574015	1449.533331	164.33	2078.240682	119.33	2033.240682	519.56
0.000175	98.13999786	0.1079357807	56.4	14.1	1472.123637	2137.113421	224.60	1808.523637	168.20	1752.123637	452.13
0.000200	98.09249687	0.06652265005	69.5	17.375	1153.903818	1306.979494	266.75	1547.903818	197.25	1478.403818	386.98

==> data/mnist_5x100.txt <==
reg acc acc-std nodes nodes-percent runtime runtime-std
0.000000	98.05999756	0.0346396066	0	0	1873.572978	2955.609851	1.00	1874.572978	1.00	1874.572978	374.91
0.000025	98.15999603	0.1131396745	0	0	968.779279	108.0997173	1.50	970.279279	1.50	970.279279	194.06
0.000175	98.14499664	0.1626315386	75.5	15.1	3870.006154	3586.002713	251.50	4152.506154	176.00	4077.006154	830.50
0.000200	98.12999725	0.1140162488	91.25	18.25	3036.199367	1512.009761	298.25	3370.949367	207.00	3279.699367	674.19

==> data/mnist_compressed_regression.txt <==
reg	accuracy	nodes
5.00E-05	98.16999817	199
7.50E-05	98.04000092	197
7.50E-05	98.04000092	198
7.50E-05	98.18999481	198
7.50E-05	98.12999725	197
7.50E-05	98.22999573	199
1.00E-04	98.19999695	192
1.00E-04	98.09999847	195
1.00E-04	98.15000153	192
1.00E-04	98.18000031	194
1.00E-04	97.97000122	193
1.25E-04	98.04999542	183
1.25E-04	97.86999512	182
1.25E-04	97.95999908	181
1.25E-04	98.08999634	182
1.25E-04	98.0799942	180
1.50E-04	98.02999878	178
1.50E-04	97.98999786	176
1.50E-04	98.04000092	175
1.50E-04	97.83999634	183
1.50E-04	97.72999573	171
1.75E-04	97.94999695	164
1.75E-04	97.90000153	168
1.75E-04	97.87999725	177
1.75E-04	97.81999969	168
1.75E-04	97.83999634	174
2.00E-04	97.95999908	162
2.00E-04	97.80999756	163
2.00E-04	97.88999939	166
2.00E-04	97.83999634	170
2.00E-04	98.04999542	160
2.25E-04	97.81999969	170
2.25E-04	97.66999817	163
2.25E-04	97.93000031	166
2.25E-04	97.86000061	154
2.25E-04	97.65000153	166
2.50E-04	97.63999939	160
2.50E-04	97.54999542	161
2.50E-04	97.79000092	161
2.50E-04	97.61000061	155
2.50E-04	97.68000031	168
2.75E-04	97.61999512	153
2.75E-04	97.75999451	160
2.75E-04	97.79999542	153
2.75E-04	97.5799942	159
2.75E-04	97.69999695	152
3.00E-04	97.54999542	151
3.00E-04	97.66999817	154
3.00E-04	97.65000153	159
3.00E-04	97.61000061	151
3.00E-04	97.69999695	146
3.25E-04	97.50999451	156
3.25E-04	97.65000153	155
3.25E-04	97.5	155
3.25E-04	97.45999908	143
3.25E-04	97.47999573	150
3.50E-04	97.44999695	150
3.50E-04	97.36000061	152
3.50E-04	97.40999603	154
3.50E-04	97.43000031	148
3.50E-04	97.45999908	162
3.75E-04	97.38999939	150
3.75E-04	97.44999695	157
3.75E-04	97.11999512	158
3.75E-04	97.04999542	143
3.75E-04	97.40999603	156
4.00E-04	97.30999756	156
4.00E-04	97.30999756	154
4.00E-04	97.25999451	153
4.00E-04	97.25	160
4.00E-04	97.26999664	151


==> data/mnist_runtime_avg_sheet.txt <==
architecture	reg	acc	acc-std	nodes	node-ratio	runtime	runtime-std	runtime-old	runtime-old-std
100-100	0.000000	97.91999817	0.0913792779	0	0	3.415494394	0.3185000292	251.63	8.38
100-100	0.000025	97.93399811	0.0219099262	0	0	3.168058538	0.101978315	245.99	8.27
100-100	0.000050	98.05799866	0.09203116547	0.2	0.1	3.484385109	0.2881213112	247.94	5.29
100-100	0.000075	98.12599792	0.08619470747	2.2	1.1	3.247584486	0.155732312	263.40	6.16
100-100	0.000100	98.11999969	0.0919229769	6.8	3.4	3.48389473	0.1274643765	273.21	11.34
100-100	0.000125	98.00999603	0.09354102688	18.4	9.2	3.482487917	0.2608976128	265.66	13.05
100-100	0.000150	97.92599792	0.1357589648	23.4	11.7	3.393385839	0.2501801339	266.06	8.58
100-100	0.000175	97.87799835	0.05118576569	29.8	14.9	3.430926514	0.2862075097	259.67	3.64
100-100	0.000200	97.90999756	0.09669494831	35.8	17.9	3.541636658	0.4346875292	276.16	11.61		
100-100-100	0.000000	97.86199799	0.06261182384	0	0	3.878287601	0.1348502118		
100-100-100	0.000025	98.02799683	0.08043542434	0	0	14.52595196	10.52021635		
100-100-100	0.000050	98.0719986	0.107331125	0.4	0.1333333333	21.34839196	12.3180361		
100-100-100	0.000075	98.11999817	0.06670999015	3.8	1.266666667	24.41104293	21.42226602		
100-100-100	0.000100	98.11399689	0.08648720851	8.2	2.733333333	8.400174904	7.956527114		
100-100-100	0.000125	98.08799896	0.09959795281	19.2	6.4	2013.930009	4149.127457	786.28	20.60
100-100-100	0.000150	98.12199707	0.128725458	33.6	11.2	105.6929567	124.7846554	732.92	38.38
100-100-100	0.000175	98.09999695	0.1067700108	36	12	70.07199259	56.92690819	746.61	21.80
100-100-100	0.000200	97.9739975	0.1117128919	53.2	17.73333333	21.64307661	22.4204535	752.10	111.38
100-100-100-100	0.000000	97.92999878	0.07348585513	0	0	4.160490751	0.2361541599		
100-100-100-100	0.000025	97.99999847	0.1157593708	0	0	201.6033516	232.3234075		
100-100-100-100	0.000050	98.2349968	0.08103596361	0.25	0.0625	1461.925599	2605.905706		
100-100-100-100	0.000075	98.16999817	0.08717647362	4.666666667	1.166666667	919.2705268	1102.612228		
100-100-100-100	0.000100	98.09999847	0.06082744972	11	2.75	2890.072263	3008.96005		
100-100-100-100	0.000150	98.10666148	0.1604159924	45	11.25	1839.574015	1449.533331	2637.21	196.23
100-100-100-100	0.000175	98.13999786	0.1079357807	56.4	14.1	1472.123637	2137.113421	2966.17	587.65
100-100-100-100	0.000200	98.09249687	0.06652265005	69.5	17.375	1153.903818	1306.979494	3252.28	1309.44
100-100-100-100-100	0.000000	98.05999756	0.0346396066	0	0	1873.572978	2955.609851		
100-100-100-100-100	0.000025	98.15999603	0.1131396745	0	0	968.779279	108.0997173		
100-100-100-100-100	0.000175	98.14499664	0.1626315386	75.5	15.1	3870.006154	3586.002713		
100-100-100-100-100	0.000200	98.12999725	0.1140162488	91.25	18.25	3036.199367	1512.009761		
200-200	0.000000	98.02799835	0.05020120655	0	0	6.916677809	0.7270284454	1042.78	40.81
200-200	0.000025	98.2	0.05098836973	0	0	7.077042341	0.6754258098	1020.83	19.16
200-200	0.000050	98.14799652	0.04381863343	0.4	0.1	7.183070517	0.4374870977	1027.82	38.91
200-200	0.000075	98.17799683	0.09066603835	12.8	3.2	11.64607644	8.823643724	1110.01	85.64
200-200	0.000100	98.15599823	0.07021423475	42.6	10.65	8.75142684	0.7432331072	1207.06	70.78
200-200	0.000125	98.09599762	0.09476297787	58.2	14.55	13.82105956	9.992823631	1146.53	38.45
200-200	0.000150	98.0039978	0.02302316726	72.4	18.1	9.936145973	2.666145539	1175.54	25.13
200-200	0.000175	97.92999878	0.1282583326	79.2	19.8	8.507712793	1.943891788	1222.98	89.49
200-200	0.000200	97.95399628	0.08203768765	83.2	20.8	7.958388472	1.566432647	1243.11	46.70
400-400	0.000000	98.12399902	0.1069128223	0	0	14.79344974	0.3949402824	3973.56	102.40
400-400	0.000025	98.24799652	0.09203394257	0	0	14.49860229	0.5329784643	3733.61	36.19
400-400	0.000050	98.24799805	0.06534571107	0	0	20.00774846	2.269423415	4225.29	349.16
400-400	0.000075	98.23399658	0.07300546331	65.8	8.225	178.2987607	80.16000315	4984.66	829.49
400-400	0.000100	98.09599762	0.08677630588	112.6	14.075	235.2276932	148.8700429	6116.88	1136.83
400-400	0.000125	98.04999847	0.07842214977	143.8	17.975	50.87385597	15.1392755	5746.11	1077.62
400-400	0.000150	98.03399811	0.04560688988	151.2	18.9	28.65340357	9.627876469	6107.32	1589.15
400-400	0.000175	97.90999756	0.1334159773	141.6	17.7	63.26906285	100.1129571	9258.11	0.00
400-400	0.000200	97.86999817	0.09848773367	147.2	18.4	758.8756099	1048.669739		
800-800	0.000000	98.20799713	0.05069613964	0	0	37.581318	0.2541078141		
800-800	0.000025	98.26399689	0.04826916316	0	0	38.22080126	0.4045732792		
800-800	0.000075	98.22999878	0.03000005097	192.4	12.025	1280.677414	804.8695374		
800-800	0.000100	98.01999817	0.1305743281	254.6	15.9125	700.63433	1046.374135		
800-800	0.000125	98.00999756	0.07348481692	269.4	16.8375	108.2101947	127.4417884		
800-800	0.000150	98.0719986	0.06099238566	276.2	17.2625	85.21708384	34.42340975		
800-800	0.000175	97.90999908	0.06819065116	263.8	16.4875	52.37975621	15.47004696		
800-800	0.000200	97.78199768	0.06379469325	267.8	16.7375	75.65703478	26.02793325		

==> data/mnist_runtime_compare.txt <==
reg	neuron	neurons_all	network	width	accuracy
0	244.5253263	200	3.529476404	100	98.04000092
0	249.4923208	200	3.920325041	100	97.86999512
0	260.8665261	200	3.140320301	100	97.81999969
0.000025	240.4972556	200	3.14098978	100	97.91999817
0.000025	241.9695327	200	3.096587181	100	97.98999786
0.000025	255.507376	200	3.167846203	100	97.87999725
0.00005	242.3634777	200	3.832503557	100	97.91999817
0.00005	248.5879822	200	3.120405197	100	97.97000122
0.00005	252.8822591	200	3.716660023	100	97.93999481
0.000075	256.549402	200	3.491852522	100	98.04000092
0.000075	265.1499674	200	3.298201323	100	97.91999817
0.000075	268.486378	200	3.113776684	100	98.02999878
0.0001	261.6979554	200	3.402191162	100	98.16999817
0.0001	273.5755601	200	3.442638397	100	97.93000031
0.0001	284.368329	200	3.574603081	100	98.11999512
0.000125	253.3927782	200	3.290886402	100	98.18999481
0.000125	264.1960852	200	3.78055501	100	98.04000092
0.000125	279.3777146	200	3.210088253	100	98.04000092
0.00015	258.2194688	200	3.752319813	100	98.19999695
0.00015	264.7460816	200	3.130386829	100	98.12999725
0.00015	275.2184865	200	3.51837635	100	98.22999573
0.000175	255.4892232	200	3.866852999	100	98.18000031
0.000175	261.392029	200	3.178046227	100	98.15000153
0.000175	262.1296058	200	3.213372707	100	98.09999847
0.0002	265.762913	200	3.679259539	100	98.04999542
0.0002	274.0112445	200	4.223473787	100	97.97000122
0.0002	288.6926317	200	3.424205303	100	97.86999512
0.000125	770.2239337	300	4	100	98.18000031
0.000125	779.0946558	300	2	100	97.97000122
0.000125	809.510536	300	4	100	97.94999695
0.00015	690.8791928	300	13	100	98.02999878
0.00015	741.8183353	300	18	100	98.04999542
0.00015	766.0757058	300	13	100	98.06999969
0.000175	722.2662468	300	31	100	97.95999908
0.000175	753.2697339	300	20	100	98.05999756
0.000175	764.3051746	300	34	100	97.95999908
0.0002	636.0472069	300	33	100	97.87999725
0.0002	762.1196713	300	24	100	98.01999664
0.0002	858.1404743	300	30	100	97.69999695
0.00015	2498.457182	400	22	100	98.11000061
0.00015	2775.962347	400	26	100	98.11000061
0.000175	2550.640647	400	39	100	97.81999969
0.000175	3381.700616	400	34	100	98.02999878
0.0002	2326.363317	400	44	100	97.88999939
0.0002	4178.191487	400	48	100	97.68000031
0	1003.387169	400	6.909670353	200	97.95999908
0	1040.081256	400	6.447259903	200	98.08999634
0	1084.866036	400	6.408483028	200	98.0799942
0.000025	998.7080066	400	7.096014261	200	98.02999878
0.000025	1031.584174	400	6.46796298	200	98.04000092
0.000025	1032.201138	400	7.274524212	200	97.98999786
0.00005	992.4444451	400	7.132301092	200	97.83999634
0.00005	1021.526308	400	7.160499096	200	97.72999573
0.00005	1069.489276	400	7.764190197	200	97.94999695
0.000075	1011.746942	400	8.434252024	200	97.81999969
0.000075	1149.500927	400	7.140730381	200	97.90000153
0.000075	1168.77998	400	7.855927229	200	97.87999725
0.0001	1148.683692	400	8.939198256	200	97.95999908
0.0001	1186.719619	400	7.494170904	200	97.83999634
0.0001	1285.784829	400	8.770544291	200	97.80999756
0.000125	1106.920729	400	6.390720844	200	97.83999634
0.000125	1148.961695	400	18.42644548	200	98.04999542
0.000125	1183.702169	400	7.149763584	200	97.88999939
0.00015	1159.502428	400	7.110491991	200	97.93000031
0.00015	1162.622712	400	11.6036849	200	97.81999969
0.00015	1204.508579	400	7.480037689	200	97.66999817
0.000175	1119.650659	400	6.812461376	200	97.86000061
0.000175	1273.60132	400	11.73949313	200	97.65000153
0.000175	1275.697105	400	8.686640501	200	97.63999939
0.0002	1189.959513	400	7.530176878	200	97.54999542
0.0002	1261.838725	400	7.305778027	200	97.61000061
0.0002	1277.543222	400	7.683801651	200	97.79000092
0	3885.341563	800	14.73789406	400	97.75999451
0	3949.497047	800	15.02625871	400	97.68000031
0	4085.845975	800	15.32785678	400	97.61999512
0.000025	3696.290741	800	15.19247937	400	97.69999695
0.000025	3736.008587	800	14.10371137	400	97.5799942
0.000025	3768.542873	800	14.91537523	400	97.79999542
0.00005	4008.997743	800	21.82278633	400	97.66999817
0.00005	4038.780682	800	22.14251423	400	97.54999542
0.00005	4628.105373	800	16.57553124	400	97.65000153
0.000075	4187.340236	800	209.8840582	400	97.50999451
0.000075	4923.687149	800	97.51447535	400	97.61000061
0.000075	5842.946248	800	295.2740147	400	97.69999695
0.0001	5401.829911	800	182.8358891	400	97.65000153
0.0001	5521.039134	800	223.2580183	400	97.5
0.0001	7427.780412	800	62.34819698	400	97.45999908
0.000125	4511.976865	800	61.73213887	400	97.47999573
0.000125	6225.530433	800	24.4620924	400	97.36000061
0.000125	6500.825357	800	59.77050662	400	97.44999695
0.00015	4473.054687	800	23.23464823	400	97.40999603
0.00015	6201.767617	800	33.26225257	400	97.45999908
0.00015	7647.150273	800	19.20472956	400	97.43000031
0.000175	9258.110985	800	17.95818758	400	97.44999695

==> data/mnist_runtime_fig2_sheet.txt <==
architecture	reg	acc	acc-std	runtime	runtime-std	runtime-old	runtime-old-std
100-100	0.000000	97.919998	1.101354	3.415494	0.318500	6.938679	1.101354
100-100	0.000025	97.943331	4.604437	3.168059	0.101978	10.138585	4.604437
100-100	0.000050	98.057999	0.887619	3.484385	0.288121	6.753964	0.887619
100-100	0.000075	98.147497	5.130587	3.247584	0.155732	12.138562	5.130587
100-100	0.000100	98.120000	5.640371	3.483895	0.127464	16.457730	5.640371
100-100	0.000125	98.009996	5.929228	3.482488	0.260898	15.091290	5.929228
100-100	0.000150	97.925998	2.375988	3.393386	0.250180	14.422714	2.375988
100-100	0.000175	97.877998	5.215564	3.430927	0.286208	11.222889	5.215564
100-100	0.000200	97.909998	0.789457	3.541637	0.434688	10.483631	0.789457
100-100-100	0.000000	97.883331	12.256722	3.907763	0.135847	47.118329	12.256722
100-100-100	0.000025	98.057497	8.458190	11.629063	9.571843	55.252423	8.458190
100-100-100	0.000050	98.037498	50.408141	21.414680	14.222613	106.742800	50.408141
100-100-100	0.000075	98.132498	54.060358	18.038188	18.469690	129.606842	54.060358
100-100-100	0.000100	98.137497	19.913867	9.550677	8.693909	139.067030	19.913867
100-100-100	0.000125	98.082499	311.704208	159.754322	184.105952	540.892410	311.704208
100-100-100	0.000150	98.121997	905.806031	105.692957	124.784655	509.843115	905.806031
100-100-100	0.000175	98.099997	28.788937	70.071993	56.926908	90.923287	28.788937
100-100-100	0.000200	97.982498	98.833163	21.643077	22.420454	128.318535	98.833163
100-100-100-100	0.000000	97.929999	276.164246	4.160491	0.236154	316.607192	276.164246
100-100-100-100	0.000025	97.972498	189.442579	98.030007	21.196767	362.342206	189.442579
100-100-100-100	0.000050	98.229996	4993.610672	159.137149	50.698625	3114.208123	4993.610672
100-100-100-100	0.000075	98.129997	0	6.871837	0	1368.358169	0
100-100-100-100	0.000150	98.029995	546.608766	1214.633581	1363.448013	7331.364878	546.608766
100-100-100-100	0.000175	98.139998	2583.706850	1472.123637	2137.113421	2294.017999	2583.706850
100-100-100-100	0.000200	98.092497	112.648182	1153.903818	1306.979494	441.180565	112.648182
200-200	0.000000	98.017498	3.130515	6.916678	0.727028	26.454834	3.130515
200-200	0.000025	98.212500	2.699817	7.077042	0.675426	25.020296	2.699817
200-200	0.000050	98.142496	24.285789	7.183071	0.437487	105.933867	24.285789
200-200	0.000075	98.177997	63.449644	11.646076	8.823644	161.606943	63.449644
200-200	0.000100	98.155998	17.303468	8.751427	0.743233	124.654853	17.303468
200-200	0.000125	98.095998	25.343272	13.821060	9.992824	75.844729	25.343272
200-200	0.000150	98.003998	17.090494	9.936146	2.666146	38.132587	17.090494
200-200	0.000175	97.894999	2.887691	8.507713	1.943892	18.856304	2.887691
200-200	0.000200	97.953996	6.827887	7.958388	1.566433	20.950597	6.827887
400-400	0.000000	98.123999	15.645956	14.793450	0.394940	115.531193	15.645956
400-400	0.000025	98.247997	48.734198	14.498602	0.532978	221.646895	48.734198
400-400	0.000050	98.247998	81.475336	20.007748	2.269423	1103.964888	81.475336
400-400	0.000075	98.259996	358.059838	198.494832	76.474132	1133.651456	358.059838
400-400	0.000100	98.087498	31.860611	248.325644	168.540828	349.850103	31.860611
400-400	0.000125	98.049998	45.245969	50.873856	15.139275	106.382544	45.245969
400-400	0.000150	98.027498	51.775089	28.653404	9.627876	130.108652	51.775089
400-400	0.000175	97.909998	453.649185	63.269063	100.112957	251.082503	453.649185
400-400	0.000200	97.867498	539.748219	758.875610	1048.669739	295.483554	539.748219
800-800	0.000000	98.207997	410.913769	37.581318	0.254108	5283.215915	410.913769
800-800	0.000025	98.263997	854.051510	38.220801	0.404573	8757.688371	854.051510
800-800	0.000075	98.232498	1430.236510	1074.309369	761.468863	3018.332688	1430.236510
800-800	0.000100	98.019998	994.296249	700.634330	1046.374135	1198.234652	994.296249
800-800	0.000125	97.984997	411.708828	51.670690	18.541183	544.722963	411.708828
800-800	0.000150	98.071999	100.420644	85.217084	34.423410	323.152391	100.420644
800-800	0.000175	97.914999	91.000092	52.379756	15.470047	188.252074	91.000092
800-800	0.000200	97.767498	67.279118	71.419157	27.991791	136.969433	67.279118

==> data/mnist_scatter_1.txt <==
width   reg neuron  network relaxation  accuracy nodes
25	0	29.45	1.47	1.89	96.9099960327148	50
25	0	30.95	1.21	1.79	96.6899948120117	50
25	0	26.08	1.67	1.45	96.849998474121	50
25	0	25.49	1.22	1.12	96.9099960327148	50
25	0	24.81	1.37	1.23	96.5899963378906	50
25	0	24.83	1.72	1.69	96.9899978637695	50
25	0	28.71	1.41	1.44	96.7699966430664	50
25	0	27.41	1.36	1.49	96.8199996948242	50
25	0	27.64	1.48	1.59	96.7699966430664	50
25	0	25.56	1.34	1.92	96.7799987792968	50
25	0.00025	23.61	2.6	1.53	97.1999969482421	44
25	0.00025	24.72	2.3	2.56	97.229995727539	46
25	0.00025	23.16	7.17	1.99	97.1500015258789	48
25	0.00025	28.42	8.39	2.27	97.3299942016601	47
25	0.00025	21.59	4.14	2.81	97.3299942016601	46
25	0.00025	20.79	4.78	2.28	97.4199981689453	49
25	0.00025	21.03	3.99	1.85	97.1500015258789	46
25	0.00025	21.13	6.29	2.93	97.3399963378906	45
25	0.00025	21.09	8.08	1.94	97.3699951171875	45
25	0.00025	22.55	6.57	1.26	96.9199981689453	45
25	0.0005	24.85	4.11	1.61	96.7200012207031	44
25	0.0005	26.32	2.83	1.89	96.9499969482421	46
25	0.0005	32.77	4.5	1.94	96.9099960327148	43
25	0.0005	29.5	3.35	2.02	97.0799942016601	45
25	0.0005	28.84	3.96	3.04	96.7099990844726	44
25	0.0005	22.09	1.73	1.94	96.8199996948242	45
25	0.0005	25.35	2.05	1.27	97.0400009155273	42
25	0.0005	24.86	3.38	2.36	96.8600006103515	39
25	0.0005	26.95	2	1.83	96.7799987792968	45
25	0.0005	34.88	4.21	2.24	97.0499954223632	47
50	0	95.49	5.85	3.17	97.7099990844726	100
50	0	95.52	6.68	5.2	97.5599975585937	100
50	0	94.84	6.53	4.45	97.6999969482421	100
50	0	96.57	4.82	2.86	97.3699951171875	99
50	0	94.02	11.76	4.73	97.7200012207031	100
50	0	98.51	6.43	4.77	97.2900009155273	100
50	0	95.66	3.08	3.21	97.729995727539	100
50	0	97.26	9.11	3.55	97.9000015258789	100
50	0	97.47	3.66	4.73	97.7099990844726	100
50	0	98.69	7.09	5.24	97.599998474121	100
50	0.00015	96.02	12.68	3.89	97.9599990844726	90
50	0.00015	91	17.83	4.11	97.9899978637695	93
50	0.00015	96.11	15.6	8.61	97.7999954223632	87
50	0.00015	92.3	9.26	6.57	97.729995727539	89
50	0.00015	88.1	24.55	4	97.8199996948242	89
50	0.00015	88.83	36.71	4.24	97.8399963378906	92
50	0.00015	92.33	16.49	5	97.9599990844726	90
50	0.00015	88.28	18.19	4.3	97.9300003051757	89
50	0.00015	92.37	7.79	4.01	97.7200012207031	92
50	0.00015	94.63	14.7	3.54	97.9099960327148	86
50	0.0003	88.31	4.69	3.73	97.5599975585937	79
50	0.0003	88.96	9.98	6.41	97.8399963378906	85
50	0.0003	95.31	9.73	4.36	97.599998474121	81
50	0.0003	92.68	6	5.13	97.6299972534179	81
50	0.0003	87.97	11.83	3.32	97.4499969482421	79
50	0.0003	87.49	7.05	5.87	97.6800003051757	74
50	0.0003	88.58	12.83	2.82	97.6500015258789	82
50	0.0003	98.75	9.42	3.97	97.5899963378906	83
50	0.0003	90.94	11.91	3.74	97.4199981689453	78
50	0.0003	104.58	13.25	3.99	97.5799942016601	84
100	0	360.49	6.55	11.24	98	200
100	0	359.53	6.28	8.69	97.979995727539	200
100	0	351.02	11.77	14.17	97.9499969482421	200
100	0	350.71	16.61	9.05	97.6399993896484	200
100	0	354.39	5.93	7.56	97.8399963378906	199
100	0	359.68	9.09	7.09	98.0199966430664	200
100	0	352.45	16.35	9.74	97.9300003051757	200
100	0	358.7	17.24	12.33	97.9300003051757	200
100	0	352.88	20.43	9.06	97.9899978637695	200
100	0	325.72	9.47	11.8	98.0400009155273	200
100	0.0001	342.48	153.71	27.95	98.0499954223632	171
100	0.0001	341.44	26.79	16	98.2200012207031	175
100	0.0001	458.42	29.71	15.26	98.1899948120117	169
100	0.0001	370.69	53	17.81	98.1599960327148	173
100	0.0001	375.73	121.54	8.86	98.1599960327148	181
100	0.0001	414.67	1616.66	9.13	98.2799987792968	175
100	0.0001	382.5	55.99	6.8	98.0299987792968	174
100	0.0001	368.37	51.08	8.35	98.1100006103515	172
100	0.0001	400.23	53.73	7.42	98.0400009155273	174
100	0.0001	373.08	43.78	19.4	98.1599960327148	172
100	0.0002	367.83	9.54	32.49	97.9700012207031	152
100	0.0002	371.41	15.21	12.05	98	163
100	0.0002	329.78	8.61	5.34	97.979995727539	150
100	0.0002	347.07	6.95	5.48	97.8099975585937	153
100	0.0002	345.54	5.37	7	97.8399963378906	150
100	0.0002	356.89	15.97	13.1	97.6599960327148	152
100	0.0002	352.98	8.97	12.3	97.849998474121	161
100	0.0002	361.9	7.94	5.41	98	155
100	0.0002	348.04	10.79	6.55	97.7799987792968	160
100	0.0002	370.46	10.75	8.53	97.9899978637695	150


==> data/mnist_uncompressed_regression.txt <==
reg	accuracy	nodes
0.00E+00	97.86999512	200
0.00E+00	98.04000092	200
0.00E+00	97.81999969	200
0.00E+00	97.87999725	200
0.00E+00	97.98999786	200
2.50E-05	97.91999817	200
2.50E-05	97.93999481	200
2.50E-05	97.97000122	200
2.50E-05	97.91999817	200
2.50E-05	97.91999817	200
5.00E-05	98.02999878	200
5.00E-05	98.04000092	200
5.00E-05	97.93000031	200
5.00E-05	98.11999512	200


==> data/scatter_1_reg_fig2.txt <==
width	reg	neuron	network	relaxation	accuracy	nodes
100	0	5.958898783	3.140320301		97.81999969	200
100	0	8.047489166	3.920325041		97.86999512	200
100	0	8.207622528	3.283416033		97.87999725	200
100	0	6.045902252	3.203934193		97.98999786	200
100	0	6.433483839	3.529476404		98.04000092	200
100	0.000025	5.18378067	3.341695309		97.91999817	200
100	0.000025	5.318356276	3.093174219		97.9	200
100	0.000025	11.60072088	3.167846203		97.9	200
100	0.000025	13.88961744	3.096587181		97.93999481	200
100	0.000025	14.70044756	3.14098978		97.97000122	200
100	0.00005	7.00813508	3.832503557		97.93000031	200
100	0.00005	7.533552408	3.716660023		98.02999878	200
100	0.00005	6.365119219	3.120405197		98.04000092	200
100	0.00005	7.461057425	3.353609562		98.11999512	200
100	0.00005	5.401954412	3.398747206		98.16999817	199
100	0.000075	10.94870234	3.113776684		98.04000092	198
100	0.000075	19.22318316	3.298201323		98	197
100	0.000075	15.256073	3.211226463		98.12999725	197
100	0.000075	6.33730793	3.491852522		98.18999481	198
100	0.000075	8.927541256	3.122865438		98.22999573	199
100	0.0001	15.45134187	3.654718637		97.97000122	193
100	0.0001	7.493942738	3.402191162		98.09999847	195
100	0.0001	18.97763371	3.574603081		98.15000153	192
100	0.0001	17.75493932	3.345322371		98.18000031	194
100	0.0001	22.61079097	3.442638397		98.19999695	192
100	0.000125	11.51286769	3.210088253		97.86999512	182
100	0.000125	9.907406092	3.290886402		97.95999908	181
100	0.000125	11.57708836	3.78055501		98.04999542	183
100	0.000125	23.80241108	3.736841202		98.0799942	180
100	0.000125	18.65667534	3.394068718		98.08999634	182
100	0.00015	11.68758893	3.361445904		97.72999573	171
100	0.00015	17.36898494	3.204400301		97.83999634	183
100	0.00015	15.13557315	3.51837635		97.98999786	176
100	0.00015	15.61672974	3.130386829		98.02999878	178
100	0.00015	12.30469179	3.752319813		98.04000092	175
100	0.000175	9.573651552	3.334704399		97.81999969	168
100	0.000175	16.57036805	3.561656237		97.83999634	174
100	0.000175	16.96149588	3.866852999		97.87999725	177
100	0.000175	6.373608589	3.178046227		97.90000153	168
100	0.000175	6.635318518	3.213372707		97.94999695	164
100	0.0002	10.55049849	3.679259539		97.80999756	163
100	0.0002	10.52313876	3.267299652		97.83999634	170
100	0.0002	11.17280054	3.424205303		97.88999939	166
100	0.0002	9.165115595	4.223473787		97.95999908	162
100	0.0002	11.00660157	3.113945007		98.04999542	160
-200	2	200	0	24.98199224	6.408483028		97.94999695	400
200	0	31.22725892	6.447259903		98.00999451	400
200	0	27.10257578	8.167565107		98.04000092	400
200	0	22.74264622	6.909670353		98.06999969	400
200	0	26.21969867	6.650410652		98.07	400
200	0.000025	22.68306398	6.45561862		98.15000153	400
200	0.000025	25.06068444	7.096014261		98.15	400
200	0.000025	25.22755647	6.46796298		98.20999908	400
200	0.000025	29.34118462	7.274524212		98.22000122	400
200	0.000025	22.78898883	8.091091633		98.26999664	400
200	0.00005	88.83108974	7.313806295		98.0799942	400
200	0.00005	125.2857807	7.160499096		98.12999725	400
200	0.00005	87.31007791	6.544555902		98.16999817	400
200	0.00005	138.731014	7.132301092		98.17	399
200	0.00005	89.51137495	7.764190197		98.18999481	399
200	0.000075	145.2028482	7.140730381		98.0799942	389
200	0.000075	143.1975484	7.393779039		98.12999725	381
200	0.000075	271.9543564	7.855927229		98.15999603	392
200	0.000075	108.5725243	27.40569353		98.19999695	386
200	0.000075	139.1074357	8.434252024		98.31999969	388
200	0.0001	135.4971855	8.770544291		98.05999756	360
200	0.0001	138.7771976	9.420884848		98.12999725	349
200	0.0001	106.9262931	7.494170904		98.13999939	361
200	0.0001	104.6026731	8.939198256		98.22000122	358
200	0.0001	137.4709172	9.132335901		98.22999573	359
200	0.000125	35.5443294	6.390720844		97.98999786	338
200	0.000125	74.2559216	29.37221646		98.04999542	334
200	0.000125	81.10300422	7.149763584		98.06999969	342
200	0.000125	105.2036784	7.766151428		98.12999725	354
200	0.000125	83.11671352	18.42644548		98.23999786	341
200	0.00015	36.38539553	7.480037689		97.97999573	332
200	0.00015	39.44271684	10.14567375		97.98999786	324
200	0.00015	29.05777526	11.6036849		98	316
200	0.00015	65.64792538	13.34084153		98.00999451	337
200	0.00015	20.12912083	7.110491991		98.04000092	329
200	0.000175	18.35762429	8.686640501		97.81999969	312
200	0.000175	16.51649809	11.73949313		97.83999634	328
200	0.000175	22.3739841	6.812461376		97.84999847	315
200	0.000175	15.77563596	8.032847881		98.06999969	326
200	0.000175	21.25777698	7.267121077		98.06	323
200	0.0002	23.17871928	7.305778027		97.8299942	316
200	0.0002	17.13744807	7.683801651		97.93999481	313
200	0.0002	30.15754485	6.60981369		97.94999695	319
200	0.0002	22.29525399	10.66237211		98	319
200	0.0002	11.9840188	7.530176878		98.04999542	317
-400	2	400	0	136.5103271	15.32785678		98.00999451	800
400	0	107.0368521	14.55552578		98.04000092	800
400	0	101.7029583	14.31971335		98.09999847	800
400	0	104.4814935	14.73789406		98.22000122	800
400	0	127.9243357	15.02625871		98.25	800
400	0.000025	241.283551	15.19247937		98.11999512	800
400	0.000025	228.451113	13.95497465		98.18999481	800
400	0.000025	247.3779557	14.32647085		98.26999664	800
400	0.000025	254.9122131	14.91537523		98.31999969	800
400	0.000025	136.2096438	14.10371137		98.33999634	800
400	0.00005	1024.652332	19.10262704		98.15999603	800
400	0.00005	1231.741423	22.14251423		98.20999908	800
400	0.00005	1047.100462	16.57553124		98.25	800
400	0.00005	1089.90654	21.82278633		98.29999542	800
400	0.00005	1126.423682	20.39528346		98.31999969	800
400	0.000075	1623.910445	209.8840582		98.20999908	740
400	0.000075	829.5035565	111.2537923		98.23999786	722
400	0.000075	909.3670046	295.2740147		98.25999451	736
400	0.000075	1171.824816	177.5674629		98.3299942	744
400	0.0001	305.5195379	471.6022127		97.94999695	703
400	0.0001	351.9914703	223.2580183		98.09999847	673
400	0.0001	380.5765984	62.34819698		98.11999512	691
400	0.0001	361.3128049	236.0941489		98.18000031	681
400	0.000125	93.59449506	61.73213887		97.97000122	659
400	0.000125	47.04070997	24.4620924		98.01999664	653
400	0.000125	129.5736125	54.20322847		98.02999878	667
400	0.000125	93.64661551	54.2013135		98.04999542	662
400	0.000125	168.0572872	59.77050662		98.18000031	640
400	0.00015	194.9052939	43.22416997		97.95999908	624
400	0.00015	98.34266591	33.26225257		98.01999664	649
400	0.00015	94.72012353	19.20472956		98.05999756	652
400	0.00015	177.4385855	24.34121752		98.06	654
400	0.00015	85.13659143	23.23464823		98.06999969	665
400	0.000175	55.58685946	14.61467099		97.69999695	656
400	0.000175	61.35646534	17.95818758		97.86000061	650
400	0.000175	28.17102933	18.66887522		97.95999908	656
400	0.000175	1062.284823	242.2803693		98.00999451	666
400	0.000175	48.01333857	22.82321119		98.01999664	664
400	0.0002	52.90984368	15.36962962		97.70999908	640
400	0.0002	21.09497142	15.44884396		97.87999725	659
400	0.0002	1260.309399	1479.233529		97.88	642
400	0.0002	70.63894272	28.47222924		97.90000153	662
400	0.0002	72.46461248	2255.853818		97.97999573	661


==> data/scatter_2_noreg.txt <==
width   reg neuron  network relaxation accuracy nodes
100	0	360.49	0	11.24	98	200
100	0	359.53	0	8.69	97.979995727539	200
100	0	351.02	0	14.17	97.9499969482421	200
100	0	350.71	0	9.05	97.6399993896484	200
100	0	354.39	0	7.56	97.8399963378906	199
100	0	359.68	0	7.09	98.0199966430664	200
100	0	352.45	0	9.74	97.9300003051757	200
100	0	358.7	0	12.33	97.9300003051757	200
100	0	352.88	0	9.06	97.9899978637695	200
100	0	325.72	0	11.8	98.0400009155273	200


==> data/scatter_2_reg.txt <==
width   reg neuron  network relaxation accuracy nodes
100	0.0001	342.48	0	27.95	98.0499954223632	171
100	0.0001	341.44	0	16	98.2200012207031	175
100	0.0001	458.42	0	15.26	98.1899948120117	169
100	0.0001	370.69	0	17.81	98.1599960327148	173
100	0.0001	375.73	0	8.86	98.1599960327148	181
100	0.0001	414.67	0	9.13	98.2799987792968	175
100	0.0001	382.5	0	6.8	98.0299987792968	174
100	0.0001	368.37	0	8.35	98.1100006103515	172
100	0.0001	400.23	0	7.42	98.0400009155273	174
100	0.0001	373.08	0	19.4	98.1599960327148	172
100	0.0002	367.83	0	32.49	97.9700012207031	152
100	0.0002	371.41	0	12.05	98	163
100	0.0002	329.78	0	5.34	97.979995727539	150
100	0.0002	347.07	0	5.48	97.8099975585937	153
100	0.0002	345.54	0	7	97.8399963378906	150
100	0.0002	356.89	0	13.1	97.6599960327148	152
100	0.0002	352.98	0	12.3	97.849998474121	161
100	0.0002	361.9	0	5.41	98	155
100	0.0002	348.04	0	6.55	97.7799987792968	160
100	0.0002	370.46	0	8.53	97.9899978637695	150
100	0.00005	0	1	8.48	98.0699996948242	192
100	0.00005	0	2	10.05	98.2399978637695	189
100	0.00005	0	3	8.72	98.2999954223632	198
100	0.00005	0	4	8.92	98	196
100	0.00005	0	5	9.19	98.2599945068359	193
100	0.00005	0	6	8	98.1699981689453	195
100	0.00005	0	7	8.85	98.1899948120117	191
100	0.00005	0	8	20.7	98.2900009155273	192
100	0.00005	0	9	9.48	98.3399963378906	197
100	0.00005	0	10	8.27	98.0299987792968	197
100	0.00015	0	11	8.18	98.0799942016601	155
100	0.00015	0	12	11.37	97.8399963378906	155
100	0.00015	0	13	15.82	98.0699996948242	166
100	0.00015	0	14	5.47	98.0099945068359	161
100	0.00015	0	15	13.87	97.9499969482421	158
100	0.00015	0	16	8.66	97.9700012207031	170
100	0.00015	0	17	11.86	98.0899963378906	161
100	0.00015	0	18	6.48	98.0599975585937	155
100	0.00015	0	19	7.76	98.1100006103515	155
100	0.00015	0	20	7.96	98.2099990844726	153
100	0.00025	0	21	5.64	97.6699981689453	147
100	0.00025	0	22	10.4	97.7999954223632	146
100	0.00025	0	23	6.65	97.7599945068359	150
100	0.00025	0	24	5.79	97.729995727539	153
100	0.00025	0	25	19.55	97.6500015258789	148
100	0.00025	0	26	9.1	97.7699966430664	140
100	0.00025	0	27	5.4	97.8799972534179	151
100	0.00025	0	28	4.56	97.849998474121	145
100	0.00025	0	29	4.79	97.6999969482421	144
100	0.00025	0	30	4.89	97.7999954223632	144
100	0.0003	0	31	5.15	97.6800003051757	144
100	0.0003	0	32	10.44	97.6800003051757	131
100	0.0003	0	33	7.19	97.6999969482421	152
100	0.0003	0	34	4.43	97.4300003051757	145
100	0.0003	0	35	4.75	97.5799942016601	134
100	0.0003	0	36	4.92	97.6500015258789	138
100	0.0003	0	37	4.05	97.5400009155273	135
100	0.0003	0	38	4.68	97.7399978637695	156
100	0.0003	0	39	10.12	97.7799987792968	153
100	0.0003	0	40	4.07	97.6100006103515	144
